Can we measure Double DVCS at JLab and the EIC?

Double deeply virtual Compton scattering (DDVCS) is a very precise tool for the nucleon tomography. Its measurement requires high luminosity electron beams and precise dedicated detectors, since its amplitude is quite small in the interesting kinematical domain where collinear QCD factorization allows the extraction of quark and gluon generalized parton distributions (GPDs). We analyze the prospects for its study in the JLab energy domain as well as in higher energy electron-ion colliders. Our results are very encouraging for various observables both with an unpolarized and polarized lepton beam. Using various realistic models for GPDs, we demonstrate that DDVCS measurements are indeed very sensitive to their behaviour. Implementing our lowest order cross-section formulae in the EpIC Monte Carlo generator, we estimate the expected number of interesting events.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

